Saliency Driven Object recognition in egocentric videos with deep CNN

The problem of object recognition in natural scenes has been recently successfully addressed with Deep Convolutional Neuronal Networks giving a significant break-through in recognition scores. The computational efficiency of Deep CNNs as a function of their depth, allows for their use in real-time applications. One of the key issues here is to reduce the number of windows selected from images to be submitted to a Deep CNN. This is usually solved by preliminary segmentation and selection of specific windows, having outstanding "objectiveness" or other value of indicators of possible location of objects. In this paper we propose a Deep CNN approach and the general framework for recognition of objects in a real-time scenario and in an egocentric perspective. Here the window of interest is built on the basis of visual attention map computed over gaze fixations measured by a glass-worn eye-tracker. The application of this set-up is an interactive user-friendly environment for upper-limb amputees. Vision has to help the subject to control his worn neuro-prosthesis in case of a small amount of remaining muscles when the EMG control becomes unefficient. The recognition results on a specifically recorded corpus of 151 videos with simple geometrical objects show the mAP of 64,6\% and the computational time at the generalization lower than a time of a visual fixation on the object-of-interest.

==> training.txt <==
0 2.3359
100 1.1113
200 0.96062
300 0.86917
400 0.65373
500 0.75244
600 0.60134
700 0.56427
800 0.56831
900 0.43381
1000 0.54244
1100 0.55734
1200 0.51328
1300 0.38515
1400 0.54338
1500 0.5116
1600 0.39599
1700 0.35484
1800 0.36458
1900 0.39099
2000 0.43117
2100 0.42405
2200 0.34026
2300 0.32092
2400 0.43075
2500 0.31114
2600 0.3597
2700 0.30859
2800 0.40589
2900 0.27496
3000 0.34352
3100 0.30769
3200 0.22654
3300 0.23105
3400 0.31243
3500 0.29393
3600 0.33127
3700 0.30324
3800 0.20379
3900 0.27215
4000 0.26918
4100 0.28543
4200 0.23852
4300 0.20511
4400 0.25816
4500 0.24966
4600 0.25134
4700 0.14519
4800 0.1931
4900 0.19807
5000 0.27759
5100 0.19167
5200 0.14454
5300 0.12405
5400 0.18111
5500 0.13542
5600 0.13308
5700 0.16165
5800 0.16136
5900 0.075937
6000 0.10537
6100 0.11417
6200 0.15261
6300 0.12015
6400 0.13843
6500 0.13774
6600 0.084595
6700 0.060148
6800 0.081169
6900 0.09681
7000 0.12095
7100 0.090635
7200 0.10687
7300 0.15359
7400 0.054548
7500 0.093011
7600 0.10381
7700 0.07459
7800 0.046723
7900 0.052061
8000 0.05699
8100 0.11423
8200 0.076813
8300 0.033042
8400 0.066881
8500 0.074828
8600 0.086694
8700 0.1384
8800 0.069635
8900 0.070839
9000 0.1368
9100 0.062967
9200 0.085659
9300 0.048463
9400 0.078208
9500 0.054807
9600 0.062843
9700 0.020521
9800 0.021897
9900 0.032661
10000 0.074354
10100 0.055538
10200 0.055362
10300 0.048568
10400 0.040866
10500 0.083155
10600 0.02762
10700 0.022291
10800 0.055484
10900 0.022291
11000 0.022262
11100 0.06414
11200 0.038631
11300 0.10299
11400 0.12131
11500 0.058633
11600 0.059677
11700 0.063958
11800 0.054835
11900 0.04784
12000 0.025178
12100 0.061348
12200 0.012009
12300 0.062487
12400 0.049471
12500 0.078712
12600 0.019826
12700 0.033005
12800 0.055743
12900 0.032685
13000 0.037731
13100 0.036145
13200 0.027667
13300 0.030712
13400 0.020705
13500 0.04247
13600 0.014632
13700 0.05889
13800 0.080702
13900 0.046705
14000 0.038021
14100 0.047042
14200 0.024656
14300 0.0059963
14400 0.054721
14500 0.046215
14600 0.04283
14700 0.018158
14800 0.014113
14900 0.03324
15000 0.040296
15100 0.04767
15200 0.068171
15300 0.04162
15400 0.011463
15500 0.046402
15600 0.028605
15700 0.039198
15800 0.034279
15900 0.026207
16000 0.031343
16100 0.016857
16200 0.055362
16300 0.024158
16400 0.023511
16500 0.0063695
16600 0.050661
16700 0.030464
16800 0.028117
16900 0.033381
17000 0.023014
17100 0.039737
17200 0.055412
17300 0.015436
17400 0.053947
17500 0.04604
17600 0.025644
17700 0.0089986
17800 0.045742
17900 0.018922
18000 0.076491
18100 0.024533
18200 0.020076
18300 0.0098828
18400 0.0054228
18500 0.0093245
18600 0.056485
18700 0.035495
18800 0.030813
18900 0.035559
19000 0.047613
19100 0.05359
19200 0.015836
19300 0.0029303
19400 0.015901
19500 0.0071727
19600 0.045484
19700 0.0080961
19800 0.013986
19900 0.0088783
20000 0.0065871
20100 0.002955
20200 0.016917
20300 0.024905
20400 0.0037978
20500 0.023161
20600 0.032942
20700 0.034172
20800 0.014454
20900 0.013353
21000 0.012613
21100 0.0051912
21200 0.030097
21300 0.053721
21400 0.016179
21500 0.0044368
21600 0.020335
21700 0.013161
21800 0.012137
21900 0.02958
22000 0.050419
22100 0.0056233
22200 0.0084581
22300 0.012454
22400 0.0033578
22500 0.020859
22600 0.018264
22700 0.017951
22800 0.0070262
22900 0.015044
23000 0.019347
23100 0.013355
23200 0.022196
23300 0.0051839
23400 0.011264
23500 0.025019
23600 0.0096491
23700 0.01561
23800 0.01035
23900 0.018969
24000 0.0030011
24100 0.011515
24200 0.0069714
24300 0.018358
24400 0.0056441
24500 0.022117
24600 0.067689
24700 0.03826
24800 0.016506
24900 0.047943
25000 0.0050586
25100 0.01027
25200 0.014964
25300 0.045115
25400 0.032146
25500 0.0053328
25600 0.012639
25700 0.01213
25800 0.022566
25900 0.021499
26000 0.0090717
26100 0.023971
26200 0.023064
26300 0.00784
26400 0.0068762
26500 0.034393
26600 0.039719
26700 0.021485
26800 0.0055274
26900 0.0021447
27000 0.011075
27100 0.012536
27200 0.011889
27300 0.05229
27400 0.0086838
27500 0.0078417
27600 0.020287
27700 0.024184
27800 0.0088661
27900 0.0021318
28000 0.0029564
28100 0.010626
28200 0.0074229
28300 0.0092137
28400 0.020325
28500 0.0030982
28600 0.023058
28700 0.031276
28800 0.01771
28900 0.024732
29000 0.012906
29100 0.0044316
29200 0.021915
29300 0.0033083
29400 0.010309
29500 0.0060179
29600 0.02104
29700 0.01299
29800 0.018117
29900 0.016078


==> validation.txt <==
0 0.043875
2000 0.72444
4000 0.77114
6000 0.76934
8000 0.78373
10000 0.78517
12000 0.77875
14000 0.77627
16000 0.78094
18000 0.7843
20000 0.77967
22000 0.76934
24000 0.76911
26000 0.78556
28000 0.77064
30000 0.77798

